On the Security and Applicability of Fragile Camera Fingerprints

Camera sensor noise is one of the most reliable device characteristics in digital image forensics, enabling the unique linkage of images to digital cameras. This so-called camera fingerprint gives rise to different applications, such as image forensics and authentication. However, if images are publicly available, an adversary can estimate the fingerprint from her victim and plant it into spurious images. The concept of fragile camera fingerprints addresses this attack by exploiting asymmetries in data access: While the camera owner will always have access to a full fingerprint from uncompressed images, the adversary has typically access to compressed images and thus only to a truncated fingerprint. The security of this defense, however, has not been systematically explored yet. This paper provides the first comprehensive analysis of fragile camera fingerprints under attack. A series of theoretical and practical tests demonstrate that fragile camera fingerprints allow a reliable device identification for common compression levels in an adversarial environment.

==> ext/Independence/independence_results_HF_HF_DRESDEN_permutation_150_.dat <==
JPEGS	0	1	2	3	4	5
 1	0	0	0	0	0	0.109259259259259
 0.95	0.0148148148148148	0.0703703703703704	0.47962962962963	0.935185185185185	0.914814814814815	0.95
 0.9	0.387037037037037	0.724074074074074	0.87037037037037	0.948148148148148	0.946296296296296	0.959259259259259
 0.85	0.787037037037037	0.898148148148148	0.935185185185185	0.959259259259259	0.938888888888889	0.974074074074074
 0.8	0.9	0.896296296296296	0.925925925925926	0.946296296296296	0.957407407407407	0.981481481481482
 0.75	0.924074074074074	0.957407407407407	0.914814814814815	0.940740740740741	0.937037037037037	0.933333333333333
 0.7	0.92962962962963	0.961111111111111	0.944444444444444	0.961111111111111	0.966666666666667	0.975925925925926


==> ext/Independence/independence_results_HF_HF_RAISE_permutation_1000_.dat <==
JPEGS	0	1	2	3	4	5
 1	0	0	0	0	0	0
 0.95	0	0	0	0.0777777777777778	0.677777777777778	0.933333333333333
 0.9	0	0	0.0888888888888889	0.877777777777778	0.922222222222222	0.944444444444444
 0.85	0	0.0888888888888889	0.566666666666667	0.866666666666667	0.922222222222222	0.922222222222222
 0.8	0.0111111111111111	0.255555555555556	0.7	0.933333333333333	0.955555555555556	0.944444444444444
 0.75	0.0222222222222222	0.277777777777778	0.7	0.822222222222222	0.911111111111111	0.988888888888889
 0.7	0.0555555555555556	0.433333333333333	0.733333333333333	0.933333333333333	0.944444444444444	0.966666666666667


==> ext/Independence/independence_results_HF_full_DRESDEN_permutation_150_.dat <==
JPEGS	0	1	2	3	4	5
 1	0	0	0	0	0.00925925925925926	0.422222222222222
 0.95	0	0	0	0.00185185185185185	0.116666666666667	0.622222222222222
 0.9	0	0	0	0.00555555555555556	0.190740740740741	0.75
 0.85	0.0037037037037037	0.0037037037037037	0.0111111111111111	0.0240740740740741	0.301851851851852	0.761111111111111
 0.8	0.0611111111111111	0.0462962962962963	0.0574074074074074	0.142592592592593	0.464814814814815	0.853703703703704
 0.75	0.127777777777778	0.118518518518519	0.122222222222222	0.211111111111111	0.57037037037037	0.857407407407407
 0.7	0.187037037037037	0.196296296296296	0.251851851851852	0.366666666666667	0.688888888888889	0.87962962962963


==> ext/Independence/independence_results_HF_full_RAISE_permutation_1000_.dat <==
JPEGS	0	1	2	3	4	5
 1	0	0	0	0	0	0.0111111111111111
 0.95	0	0	0	0	0	0.0555555555555556
 0.9	0	0	0	0	0	0.0444444444444444
 0.85	0	0	0	0	0	0.0666666666666667
 0.8	0	0	0	0	0	0.0777777777777778
 0.75	0	0	0	0	0	0.111111111111111
 0.7	0	0	0	0	0	0.111111111111111

